Channel Estimation in Underdetermined Systems Utilizing Variational Autoencoders

In this work, we propose to utilize a variational autoencoder (VAE) for channel estimation (CE) in underdetermined (UD) systems. The basis of the method forms a recently proposed concept in which a VAE is trained on channel state information (CSI) data and used to parameterize an approximation to the mean squared error (MSE)-optimal estimator. The contributions in this work extend the existing framework from fully-determined (FD) to UD systems, which are of high practical relevance. Particularly noteworthy is the extension of the estimator variant, which does not require perfect CSI during its offline training phase. This is a significant advantage compared to most other deep learning (DL)-based CE methods, where perfect CSI during the training phase is a crucial prerequisite. Numerical simulations for hybrid and wideband systems demonstrate the excellent performance of the proposed methods compared to related estimators.

==> data/nmse_over_rf_20db.txt <==
rf,genie_cov,genie_omp,global_cov,vae_genie,vae_noisy,vae_real_fix,vae_real_var
8,0.1233005226,0.8875075147,0.9090742901,0.3276525736,0.3196502030,0.6723254919,0.7966441512
16,0.0177496243,0.4232497139,0.8206334440,0.0346591957,0.0333532915,0.0814631730,0.1422064155
32,0.0034383216,0.1117820952,0.6822747577,0.0043337923,0.0049344799,0.0265805293,0.0117565067
64,0.0020735885,0.0150808723,0.4363161593,0.0022403714,0.0025129397,0.0109931752,0.0048671984


==> data/results-mse-3gpp-hybrid-fix-1p-128rx-16rf-vae_real_ignore.txt <==
snr,mse
-10,0.7784788609
-5,0.4084056318
0,0.1905304193
5,0.1208070740
10,0.0954659507
15,0.0845589042
20,0.0806616843
25,0.0793904886
30,0.0785704851
35,0.0783794001
40,0.0784197897


==> data/results-mse-3gpp-hybrid-fix-1p-128rx-32rf-vae_real_ignore.txt <==
snr,mse
-10,0.7120225430
-5,0.3219640255
0,0.1294049919
5,0.0652056932
10,0.0405636057
15,0.0301149134
20,0.0261118561
25,0.0242592227
30,0.0236473195
35,0.0233375765
40,0.0231922381


==> data/results-mse-3gpp-hybrid-fix-1p-128rx-64rf-vae_real_ignore.txt <==
snr,mse
-10,0.6931453943
-5,0.2925578058
0,0.1033928990
5,0.0436333977
10,0.0227166452
15,0.0143623399
20,0.0109753758
25,0.0096537266
30,0.0091325454
35,0.0089347316
40,0.0088735884


==> data/results-mse-3gpp-hybrid-fix-1p-128rx-8rf-vae_real_ignore.txt <==
snr,mse
-10,0.9126299024
-5,0.7685546875
0,0.6688070297
5,0.6364312172
10,0.6278493404
15,0.6255445480
20,0.6236740351
25,0.6268932819
30,0.6236796379
35,0.6238648891
40,0.6238342524


==> data/results-mse-3gpp-hybrid-learn-1p-128rx-16rf-genie_cov.txt <==
snr,mse
-10,0.3639114201
-5,0.2091358453
0,0.1135888025
5,0.0618068464
10,0.0359325223
15,0.0233855993
20,0.0177496243
25,0.0154077699
30,0.0144935027
35,0.0141903562
40,0.0140813142


==> data/results-mse-3gpp-hybrid-learn-1p-128rx-16rf-genie_omp.txt <==
snr,mse
-10,1.0343060779
-5,0.6767006663
0,0.5267582966
5,0.4596801899
10,0.4360037291
15,0.4276467373
20,0.4232497139
25,0.4213946953
30,0.4211107233
35,0.4214158255
40,0.4212742912


==> data/results-mse-3gpp-hybrid-learn-1p-128rx-16rf-global_cov.txt <==
snr,mse
-10,0.9159287663
-5,0.8702971610
0,0.8406594860
5,0.8272985682
10,0.8227484831
15,0.8211019890
20,0.8206334440
25,0.8204575450
30,0.8204124242
35,0.8203954300
40,0.8203930887


==> data/results-mse-3gpp-hybrid-learn-1p-128rx-16rf-ls.txt <==
snr,mse
-10,17.8911399841
-5,11.0612554550
0,8.9182519913
5,8.2080297470
10,7.9790525436
15,7.9107089043
20,7.8873934746
25,7.8822851181
30,7.8805251122


==> data/results-mse-3gpp-hybrid-learn-1p-128rx-16rf-vae_genie.txt <==
snr,mse
-10,0.3829694688
-5,0.2340639830
0,0.1362812221
5,0.0812941566
10,0.0535112545
15,0.0402907245
20,0.0346591957
25,0.0326116271
30,0.0318936780
35,0.0316976793
40,0.0316183306


==> data/results-mse-3gpp-hybrid-learn-1p-128rx-16rf-vae_noisy.txt <==
snr,mse
-10,0.7028942108
-5,0.3548132181
0,0.1600077897
5,0.0853374153
10,0.0532609969
15,0.0393743031
20,0.0333532915
25,0.0314024612
30,0.0307045374
35,0.0304827001
40,0.0303980801


==> data/results-mse-3gpp-hybrid-learn-1p-128rx-16rf-vae_real.txt <==
snr,mse
-10,0.7649742365
-5,0.4655566514
0,0.2614418864
5,0.1835596263
10,0.1483769566
15,0.1377867609
20,0.1331994087
25,0.1309409738
30,0.1306428611


==> data/results-mse-3gpp-hybrid-learn-1p-128rx-16rf-vae_real_fix.txt <==
snr,mse
-10,0.7642276287
-5,0.4122617245
0,0.1957304627
5,0.1244819909
10,0.0972545147
15,0.0855343491
20,0.0814631730
25,0.0799290910
30,0.0792833865
35,0.0791275501
40,0.0791040808


==> data/results-mse-3gpp-hybrid-learn-1p-128rx-16rf-vae_real_ignore.txt <==
snr,mse
-10,0.7881129384
-5,0.4819824100
0,0.2733933926
5,0.1912672669
10,0.1580327898
15,0.1487235427
20,0.1428699642
25,0.1415499151
30,0.1404454708
35,0.1403437108
40,0.1402665675


==> data/results-mse-3gpp-hybrid-learn-1p-128rx-16rf-vae_real_vary.txt <==
snr,mse
-10,0.7427520156
-5,0.4582282305
0,0.2754580975
5,0.1945982277
10,0.1597608477
15,0.1467419863
20,0.1422064155
25,0.1406912357
30,0.1401284486
35,0.1399992853
40,0.1399396360


==> data/results-mse-3gpp-hybrid-learn-1p-128rx-32rf-genie_cov.txt <==
snr,mse
-10,0.3420128524
-5,0.1806566566
0,0.0868896544
5,0.0400613658
10,0.0177469142
15,0.0077801608
20,0.0034383216
25,0.0015904312
30,0.0007792971
35,0.0004233669
40,0.0002646950


==> data/results-mse-3gpp-hybrid-learn-1p-128rx-32rf-genie_omp.txt <==
snr,mse
-10,0.9096917709
-5,0.4853374267
0,0.2925671803
5,0.1895489969
10,0.1416681724
15,0.1184255607
20,0.1117820952
25,0.1085030204
30,0.1071874778
35,0.1063465764
40,0.1065603902


==> data/results-mse-3gpp-hybrid-learn-1p-128rx-32rf-global_cov.txt <==
snr,mse
-10,0.8994022495
-5,0.8205037136
0,0.7489279983
5,0.7078555483
10,0.6904609927
15,0.6843008909
20,0.6822747577
25,0.6816179722
30,0.6814132968
35,0.6813476462
40,0.6813214974


==> data/results-mse-3gpp-hybrid-learn-1p-128rx-32rf-ls.txt <==
snr,mse
-10,13.9830083847
-5,7.1708378792
0,5.0129365921
5,4.3251104355
10,4.1064510345
15,4.0448317528
20,4.0257496834
25,4.0181002617
30,4.0150394440


==> data/results-mse-3gpp-hybrid-learn-1p-128rx-32rf-vae_genie.txt <==
snr,mse
-10,0.3435062468
-5,0.1861594915
0,0.0912187845
5,0.0423870906
10,0.0192635916
15,0.0088919010
20,0.0043337923
25,0.0023959365
30,0.0015698575
35,0.0012271554
40,0.0010930293


==> data/results-mse-3gpp-hybrid-learn-1p-128rx-32rf-vae_noisy.txt <==
snr,mse
-10,0.6342811584
-5,0.2679287493
0,0.1059134379
5,0.0458946340
10,0.0204740260
15,0.0096429018
20,0.0049344799
25,0.0029772441
30,0.0021459584
35,0.0018187828
40,0.0016936811


==> data/results-mse-3gpp-hybrid-learn-1p-128rx-32rf-vae_real.txt <==
snr,mse
-10,0.6774309278
-5,0.3092305362
0,0.1212006658
5,0.0570235364
10,0.0295585059
15,0.0190809704
20,0.0141946375
25,0.0117864497
30,0.0111126630


==> data/results-mse-3gpp-hybrid-learn-1p-128rx-32rf-vae_real_fix.txt <==
snr,mse
-10,0.7133668661
-5,0.3280684650
0,0.1298975646
5,0.0659507588
10,0.0415074304
15,0.0310422089
20,0.0265805293
25,0.0249361657
30,0.0242197439
35,0.0239485670
40,0.0238469169


==> data/results-mse-3gpp-hybrid-learn-1p-128rx-32rf-vae_real_ignore.txt <==
snr,mse
-10,0.6734504104
-5,0.3130122721
0,0.1217852756
5,0.0520931259
10,0.0263935532
15,0.0154337166
20,0.0108971382
25,0.0090559879
30,0.0083515802
35,0.0081305392
40,0.0080439430


==> data/results-mse-3gpp-hybrid-learn-1p-128rx-32rf-vae_real_vary.txt <==
snr,mse
-10,0.6672777534
-5,0.3051771820
0,0.1206240207
5,0.0545941852
10,0.0278788731
15,0.0165410135
20,0.0117565067
25,0.0097159883
30,0.0089617139
35,0.0086957002
40,0.0086085219


==> data/results-mse-3gpp-hybrid-learn-1p-128rx-64rf-genie_cov.txt <==
snr,mse
-10,0.3263685405
-5,0.1663494408
0,0.0766639411
5,0.0327411033
10,0.0133710466
15,0.0053391028
20,0.0020735885
25,0.0007979776
30,0.0003024160
35,0.0001151040
40,0.0000440479


==> data/results-mse-3gpp-hybrid-learn-1p-128rx-64rf-genie_omp.txt <==
snr,mse
-10,0.8294549962
-5,0.3946286107
0,0.2001160156
5,0.0980993916
10,0.0479359341
15,0.0256862659
20,0.0150808723
25,0.0111999779
30,0.0090753307
35,0.0084444783
40,0.0081770413


==> data/results-mse-3gpp-hybrid-learn-1p-128rx-64rf-global_cov.txt <==
snr,mse
-10,0.8853940944
-5,0.7733483749
0,0.6443371158
5,0.5382460534
10,0.4754546658
15,0.4468820846
20,0.4363161593
25,0.4327662926
30,0.4316248538
35,0.4312570289
40,0.4311465757


==> data/results-mse-3gpp-hybrid-learn-1p-128rx-64rf-ls.txt <==
snr,mse
-10,11.9157905579
-5,5.1565074921
0,2.9684309959
5,2.2881832123
10,2.0753495693
15,2.0106019974
20,1.9842759371
25,1.9779136181
30,1.9750715494


==> data/results-mse-3gpp-hybrid-learn-1p-128rx-64rf-vae_genie.txt <==
snr,mse
-10,0.3262135386
-5,0.1687790453
0,0.0768297687
5,0.0330455154
10,0.0135542341
15,0.0054996456
20,0.0022403714
25,0.0009469552
30,0.0004303878
35,0.0002225501
40,0.0001339366


==> data/results-mse-3gpp-hybrid-learn-1p-128rx-64rf-vae_noisy.txt <==
snr,mse
-10,0.5826926827
-5,0.2285893112
0,0.0891868994
5,0.0360911824
10,0.0145441554
15,0.0059466292
20,0.0025129397
25,0.0011465716
30,0.0005923709
35,0.0003562182
40,0.0002526513


==> data/results-mse-3gpp-hybrid-learn-1p-128rx-64rf-vae_real.txt <==
snr,mse
-10,0.6041310430
-5,0.2441410720
0,0.0915204585
5,0.0387258306
10,0.0178671721
15,0.0088993181
20,0.0050241393
25,0.0032291701
30,0.0023770623


==> data/results-mse-3gpp-hybrid-learn-1p-128rx-64rf-vae_real_fix.txt <==
snr,mse
-10,0.7064799070
-5,0.2930811048
0,0.1028254628
5,0.0444786623
10,0.0228688456
15,0.0143419495
20,0.0109931752
25,0.0096540479
30,0.0091477083
35,0.0089598885
40,0.0088951215


==> data/results-mse-3gpp-hybrid-learn-1p-128rx-64rf-vae_real_ignore.txt <==
snr,mse
-10,0.6432496309
-5,0.2541757822
0,0.0928425118
5,0.0376790650
10,0.0173473563
15,0.0086247232
20,0.0047053709
25,0.0029194234
30,0.0020449483
35,0.0016525600
40,0.0014933012


==> data/results-mse-3gpp-hybrid-learn-1p-128rx-64rf-vae_real_vary.txt <==
snr,mse
-10,0.6480476856
-5,0.2700452209
0,0.0970570967
5,0.0390380621
10,0.0176918749
15,0.0087567652
20,0.0048671984
25,0.0031048686
30,0.0022894593
35,0.0019331983
40,0.0017895359


==> data/results-mse-3gpp-hybrid-learn-1p-128rx-8rf-genie_cov.txt <==
snr,mse
-10,0.4166096747
-5,0.2806505859
0,0.1972776651
5,0.1542110145
10,0.1345642656
15,0.1265546083
20,0.1233005226
25,0.1222338155
30,0.1218058243
35,0.1216491237
40,0.1216247082


==> data/results-mse-3gpp-hybrid-learn-1p-128rx-8rf-genie_omp.txt <==
snr,mse
-10,1.2171833123
-5,1.0033659196
0,0.9241620669
5,0.9029187088
10,0.8942810424
15,0.8893415790
20,0.8875075147
25,0.8888526923
30,0.8884759933
35,0.8888458097
40,0.8884169326


==> data/results-mse-3gpp-hybrid-learn-1p-128rx-8rf-global_cov.txt <==
snr,mse
-10,0.9436009877
-5,0.9242635057
0,0.9143680713
5,0.9109442054
10,0.9095782785
15,0.9091861260
20,0.9090742901
25,0.9090427032
30,0.9090283790
35,0.9090177604
40,0.9090160566


==> data/results-mse-3gpp-hybrid-learn-1p-128rx-8rf-vae_genie.txt <==
snr,mse
-10,0.5404421687
-5,0.4400979578
0,0.3779032826
5,0.3471795619
10,0.3342213035
15,0.3293806314
20,0.3276525736
25,0.3270766437
30,0.3268664181
35,0.3267975748
40,0.3267761171


==> data/results-mse-3gpp-hybrid-learn-1p-128rx-8rf-vae_noisy.txt <==
snr,mse
-10,0.8398627043
-5,0.5939494371
0,0.4255283773
5,0.3547736704
10,0.3320235312
15,0.3225590885
20,0.3196502030
25,0.3190236688
30,0.3187909126
35,0.3187893033
40,0.3187536001


==> data/results-mse-3gpp-hybrid-learn-1p-128rx-8rf-vae_real_fix.txt <==
snr,mse
-10,0.9115625024
-5,0.7890294790
0,0.7053008080
5,0.6811895370
10,0.6749116182
15,0.6728790402
20,0.6723254919
25,0.6720635891
30,0.6719778180
35,0.6719807386
40,0.6719959974


==> data/results-mse-3gpp-hybrid-learn-1p-128rx-8rf-vae_real_ignore.txt <==
snr,mse
-10,0.8819202185
-5,0.8240729570
0,0.7961128950
5,0.7909267545
10,0.7846626043
15,0.7842112780
20,0.7831408978
25,0.7830421329
30,0.7831579447
35,0.7831164598
40,0.7831873894


==> data/results-mse-3gpp-hybrid-learn-1p-128rx-8rf-vae_real_vary.txt <==
snr,mse
-10,0.8802900314
-5,0.8300675750
0,0.8082025051
5,0.8009361029
10,0.7982047796
15,0.7970559001
20,0.7966441512
25,0.7965213060
30,0.7965381742
35,0.7965294719
40,0.7965117097


==> data/results-mse-quadriga-wideband-mixed-12c-14t-20Np-global_cov.txt <==
snr,mse
-10,0.4685304285
-5,0.2519738500
0,0.1168348922
5,0.0504092404
10,0.0206696660
15,0.0083077727
20,0.0033551563
25,0.0013798111
30,0.0006003921
35,0.0003128424
40,0.0002094042


==> data/results-mse-quadriga-wideband-mixed-12c-14t-20Np-global_cov_lin.txt <==
snr,mse
-10,1.2938691339
-5,0.4873539636
0,0.1827698357
5,0.0699667904
10,0.0271391124
15,0.0113864980
20,0.0056989880
25,0.0036332220
30,0.0028967323
35,0.0026332079
40,0.0025465840


==> data/results-mse-quadriga-wideband-mixed-12c-14t-20Np-lin_int.txt <==
snr,mse
-10,5.1905891331
-5,1.6421570360
0,0.5181358440
5,0.1662805130
10,0.0541075382
15,0.0188012372
20,0.0076741054
25,0.0041403520
30,0.0030259462
35,0.0026656381
40,0.0025543229


==> data/results-mse-quadriga-wideband-mixed-12c-14t-20Np-vae_genie.txt <==
snr,mse
-10,0.0531133377
-5,0.0384983927
0,0.0230951691
5,0.0128919747
10,0.0066370933
15,0.0032320424
20,0.0015172140
25,0.0007075666
30,0.0003574153
35,0.0002141983
40,0.0001579126


==> data/results-mse-quadriga-wideband-mixed-12c-14t-20Np-vae_noisy.txt <==
snr,mse
-10,0.4808852953
-5,0.2519754234
0,0.1101881953
5,0.0439880342
10,0.0167217044
15,0.0062221296
20,0.0023902468
25,0.0009716371
30,0.0004345204
35,0.0002316968
40,0.0001541579


==> data/results-mse-quadriga-wideband-mixed-12c-14t-20Np-vae_real_fix.txt <==
snr,mse
-10,0.5205731956
-5,0.2851157860
0,0.1343573473
5,0.0600145598
10,0.0285632699
15,0.0161337490
20,0.0119795515
25,0.0106784950
30,0.0102937652
35,0.0101058195
40,0.0100266584


==> data/results-mse-quadriga-wideband-mixed-12c-14t-20Np-vae_real_ignore.txt <==
snr,mse
-10,0.5254790973
-5,0.2776610155
0,0.1267315992
5,0.0513978091
10,0.0201113338
15,0.0079787616
20,0.0033476011
25,0.0015963070
30,0.0009536496
35,0.0007084043
40,0.0006262192


==> data/results-mse-quadriga-wideband-mixed-12c-14t-20Np-vae_real_ignore_fixA.txt <==
snr,mse
-10,0.5336540205
-5,0.2845312920
0,0.1372329202
5,0.0600434546
10,0.0288940647
15,0.0169846285
20,0.0135826454
25,0.0125455457
30,0.0121774967
35,0.0119772055
40,0.0119450558


==> data/results-mse-quadriga-wideband-mixed-12c-14t-20Np-vae_real_vary.txt <==
snr,mse
-10,0.5190391239
-5,0.2756439729
0,0.1310388550
5,0.0578380382
10,0.0229440967
15,0.0089797557
20,0.0038374701
25,0.0018835041
30,0.0011529663
35,0.0008756731
40,0.0007705325

